Vision-State Fusion: Improving Deep Neural Networks for Autonomous Robotics

Vision-based deep learning perception fulfills a paramount role in robotics, facilitating solutions to many challenging scenarios, such as acrobatic maneuvers of autonomous unmanned aerial vehicles (UAVs) and robot-assisted high-precision surgery. Control-oriented end-to-end perception approaches, which directly output control variables for the robot, commonly take advantage of the robot's state estimation as an auxiliary input. When intermediate outputs are estimated and fed to a lower-level controller, i.e. mediated approaches, the robot's state is commonly used as an input only for egocentric tasks, which estimate physical properties of the robot itself. In this work, we propose to apply a similar approach for the first time -- to the best of our knowledge -- to non-egocentric mediated tasks, where the estimated outputs refer to an external subject. We prove how our general methodology improves the regression performance of deep convolutional neural networks (CNNs) on a broad class of non-egocentric 3D pose estimation problems, with minimal computational cost. By analyzing three highly-different use cases, spanning from grasping with a robotic arm to following a human subject with a pocket-sized UAV, our results consistently improve the R\textsuperscript{2} regression metric, up to +0.51, compared to their stateless baselines. Finally, we validate the in-field performance of a closed-loop autonomous cm-scale UAV on the human pose estimation task. Our results show a significant reduction, i.e., 24\% on average, on the mean absolute error of our stateful CNN, compared to a State-of-the-Art stateless counterpart.

==> images/d2h/R2-Crossval-bestD2.csv <==
,State source,Train set,Test subject,Target variable,$\mathbf{R^2 }$ Stateful,$\mathbf{R^2 }$ Stateless
0,mocap,D6+D1-unsplit-filterphi,1,phi,-0.13699059,-0.15781453
1,mocap,D6+D1-unsplit-filterphi,1,x,0.5762703,0.5223924
2,mocap,D6+D1-unsplit-filterphi,1,y,0.781797,0.74007004
3,mocap,D6+D1-unsplit-filterphi,1,z,0.8193023,0.7675375
36,mocap,D6+D1-unsplit-filterphi,2,phi,0.14578114,0.06618542
37,mocap,D6+D1-unsplit-filterphi,2,x,0.65257007,0.6344759
38,mocap,D6+D1-unsplit-filterphi,2,y,0.8864492,0.8678215
39,mocap,D6+D1-unsplit-filterphi,2,z,0.73016965,0.69183743
40,mocap,D6+D1-unsplit-filterphi,3,phi,0.007167438,0.13404118
41,mocap,D6+D1-unsplit-filterphi,3,x,0.74725264,0.73927337
42,mocap,D6+D1-unsplit-filterphi,3,y,0.8568981,0.85502535
43,mocap,D6+D1-unsplit-filterphi,3,z,0.79381084,0.74327207
44,mocap,D6+D1-unsplit-filterphi,4,phi,0.22384946,0.2253837
45,mocap,D6+D1-unsplit-filterphi,4,x,0.57868916,0.60221726
46,mocap,D6+D1-unsplit-filterphi,4,y,0.9278019,0.92015624
47,mocap,D6+D1-unsplit-filterphi,4,z,0.8700893,0.847062
48,mocap,D6+D1-unsplit-filterphi,5,phi,0.0116929365,0.06612909
49,mocap,D6+D1-unsplit-filterphi,5,x,0.7068917,0.66078
50,mocap,D6+D1-unsplit-filterphi,5,y,0.8879909,0.83147067
51,mocap,D6+D1-unsplit-filterphi,5,z,0.86753064,0.81839323
52,mocap,D6+D1-unsplit-filterphi,6,phi,-0.2669394,-0.34897375
53,mocap,D6+D1-unsplit-filterphi,6,x,0.8519248,0.8239525
54,mocap,D6+D1-unsplit-filterphi,6,y,0.93983775,0.94631994
55,mocap,D6+D1-unsplit-filterphi,6,z,0.69502205,0.58129096
56,mocap,D6+D1-unsplit-filterphi,7,phi,-0.52707106,-0.160719
57,mocap,D6+D1-unsplit-filterphi,7,x,0.5437488,0.533044
58,mocap,D6+D1-unsplit-filterphi,7,y,0.69394726,0.7678107
59,mocap,D6+D1-unsplit-filterphi,7,z,0.7850983,0.6956749
60,mocap,D6+D1-unsplit-filterphi,8,phi,-0.07383252,-0.048250865
61,mocap,D6+D1-unsplit-filterphi,8,x,0.5206938,0.51920474
62,mocap,D6+D1-unsplit-filterphi,8,y,0.8445816,0.7979407
63,mocap,D6+D1-unsplit-filterphi,8,z,0.8777149,0.7699848
64,mocap,D6+D1-unsplit-filterphi,9,phi,0.0751241,0.109796144
65,mocap,D6+D1-unsplit-filterphi,9,x,0.4642634,0.49733555
66,mocap,D6+D1-unsplit-filterphi,9,y,0.7021515,0.6235017
67,mocap,D6+D1-unsplit-filterphi,9,z,0.7613942,0.7094758
4,mocap,D6+D1-unsplit-filterphi,10,phi,0.020068957,0.038199596
5,mocap,D6+D1-unsplit-filterphi,10,x,0.7398669,0.65707535
6,mocap,D6+D1-unsplit-filterphi,10,y,0.8333852,0.84628016
7,mocap,D6+D1-unsplit-filterphi,10,z,0.8280118,0.7920504
8,mocap,D6+D1-unsplit-filterphi,11,phi,0.36902562,0.32335865
9,mocap,D6+D1-unsplit-filterphi,11,x,0.80253917,0.8445078
10,mocap,D6+D1-unsplit-filterphi,11,y,0.8575965,0.85494745
11,mocap,D6+D1-unsplit-filterphi,11,z,0.8340575,0.76469475
12,mocap,D6+D1-unsplit-filterphi,12,phi,0.018345926,0.1091434
13,mocap,D6+D1-unsplit-filterphi,12,x,0.7078084,0.6980341
14,mocap,D6+D1-unsplit-filterphi,12,y,0.8945944,0.89682066
15,mocap,D6+D1-unsplit-filterphi,12,z,0.75633794,0.7244865
16,mocap,D6+D1-unsplit-filterphi,13,phi,-0.13144319,-0.23495278
17,mocap,D6+D1-unsplit-filterphi,13,x,0.25857443,0.29344577
18,mocap,D6+D1-unsplit-filterphi,13,y,0.8430685,0.8117373
19,mocap,D6+D1-unsplit-filterphi,13,z,0.8540281,0.8602542
20,mocap,D6+D1-unsplit-filterphi,14,phi,0.29863194,0.40882182
21,mocap,D6+D1-unsplit-filterphi,14,x,0.8415352,0.85867095
22,mocap,D6+D1-unsplit-filterphi,14,y,0.80921394,0.83419156
23,mocap,D6+D1-unsplit-filterphi,14,z,0.5021876,0.46691465
24,mocap,D6+D1-unsplit-filterphi,15,phi,0.4201176,0.3904351
25,mocap,D6+D1-unsplit-filterphi,15,x,0.5998549,0.6070474
26,mocap,D6+D1-unsplit-filterphi,15,y,0.7634668,0.77164257
27,mocap,D6+D1-unsplit-filterphi,15,z,-0.04213873,-0.12448174
28,mocap,D6+D1-unsplit-filterphi,16,phi,0.54508424,0.54668796
29,mocap,D6+D1-unsplit-filterphi,16,x,0.8448927,0.8333658
30,mocap,D6+D1-unsplit-filterphi,16,y,0.7441442,0.7581135
31,mocap,D6+D1-unsplit-filterphi,16,z,-0.3315917,-0.26082188
32,mocap,D6+D1-unsplit-filterphi,17,phi,0.3636099,0.3386611
33,mocap,D6+D1-unsplit-filterphi,17,x,0.620265,0.63316774
34,mocap,D6+D1-unsplit-filterphi,17,y,0.8992416,0.9101512
35,mocap,D6+D1-unsplit-filterphi,17,z,0.21583687,-0.13428771


==> images/d2h/R2-D6b-filterphi-paper.csv <==
,Model,State source,Train set,Model name,Run ID,Target variable,$\mathbf{R^2}$
0,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,4,x,0.6267942
1,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,4,y,0.7735213
2,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,4,z,0.7858212
3,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,4,phi,-0.028826335
4,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,1,x,0.6066105
5,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,1,y,0.7524373
6,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,1,z,0.7791446
7,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,1,phi,-0.118821725
8,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,2,x,0.5705878
9,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,2,y,0.74991924
10,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,2,z,0.7699747
11,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,2,phi,-0.10233692
12,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,3,x,0.5588107
13,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,3,y,0.7577025
14,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,3,z,0.7747201
15,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,3,phi,-0.093477935
16,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,5,x,0.60389715
17,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,5,y,0.76735437
18,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,5,z,0.79595244
19,Stateful,mocap,D6a+D1-filterphi,160x32-MLP8x8-Pitch-mocap-D6a+D1-filterphi,5,phi,-0.10428471
20,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,1,x,0.6177063
21,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,1,y,0.75976264
22,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,1,z,0.71945643
23,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,1,phi,-0.22328727
24,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,3,x,0.5944417
25,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,3,y,0.77744526
26,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,3,z,0.74710304
27,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,3,phi,-0.16782045
28,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,4,x,0.5970862
29,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,4,y,0.76786935
30,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,4,z,0.72221863
31,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,4,phi,-0.117048025
32,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,5,x,0.61064196
33,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,5,y,0.75631845
34,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,5,z,0.69841135
35,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,5,phi,-0.12513836
36,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,2,x,0.5946092
37,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,2,y,0.74521375
38,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,2,z,0.72336674
39,Stateless,mocap,D6a+D1-filterphi,160x32-MLP8x8-NoPitch-mocap-D6a+D1-filterphi,2,phi,-0.16588114

